MetaMP: Seamless Metadata Enrichment and AI Application Framework for Enhanced Membrane Protein Visualization and Analysis

Structural biology has made significant progress in determining membrane proteins, leading to a remarkable increase in the number of available structures in dedicated databases. The inherent complexity of membrane protein structures, coupled with challenges such as missing data, inconsistencies, and computational barriers from disparate sources, underscores the need for improved database integration. To address this gap, we present MetaMP, a framework that unifies membrane-protein databases within a web application and uses machine learning for classification. MetaMP improves data quality by enriching metadata, offering a user-friendly interface, and providing eight interactive views for streamlined exploration. MetaMP was effective across tasks of varying difficulty, demonstrating advantages across different levels without compromising speed or accuracy, according to user evaluations. Moreover, MetaMP supports essential functions such as structure classification and outlier detection. We present three practical applications of Artificial Intelligence (AI) in membrane protein research: predicting transmembrane segments, reconciling legacy databases, and classifying structures with explainable AI support. In a validation focused on statistics, MetaMP resolved 77% of data discrepancies and accurately predicted the class of newly identified membrane proteins 98% of the time and overtook expert curation. Altogether, MetaMP is a much-needed resource that harmonizes current knowledge and empowers AI-driven exploration of membrane-protein architecture.

==> csv/inconsistencies_by_year.csv <==
Bibliography Year,PDB Code,Group (OPM),Group (MPstruc),Experimental Method
1997,1PFO,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
1998,1B12,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2002,1GOS,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2002,1MT5,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2002,1KN9,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2003,1OJA,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2004,1O5W,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2004,1T7D,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2004,1UUM,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2005,2BXR,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2005,1YGM,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Nuclear Magnetic Resonance (NMR)
2006,2GMH,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2007,2OLV,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2007,2OQO,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2008,2Z5X,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2008,2QCU,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2008,2PRM,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2008,2VQG,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2009,3HYW,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2009,3VMA,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2009,3I65,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2010,3NSJ,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2011,3PRW,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2011,3P1L,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2011,3Q7M,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2011,2YH3,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2011,3LIM,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2011,3ML3,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2012,3VMT,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2013,2YMK,Peptides,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2013,2LOU,Peptides,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Nuclear Magnetic Resonance (NMR)
2014,4LXJ,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2014,4HSC,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2014,4CDB,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2015,4TSY,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,X-Ray Crystallography
2016,5B49,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2016,5IMW,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2016,5IMY,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,X-Ray Crystallography
2016,5JYN,Peptides,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Nuclear Magnetic Resonance (NMR)
2017,5LY6,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,Cryo-Electron Microscopy (EM)
2018,6BFG,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,X-Ray Crystallography
2018,6H03,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,Cryo-Electron Microscopy (EM)
2018,6DLW,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,Cryo-Electron Microscopy (EM)
2018,6MLU,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,Cryo-Electron Microscopy (EM)
2019,6NYF,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Cryo-Electron Microscopy (EM)
2019,6MTI,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Cryo-Electron Microscopy (EM)
2021,7LQ6,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,Cryo-Electron Microscopy (EM)
2021,7OFM,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,Nuclear Magnetic Resonance (NMR)
2022,7RSL,Transmembrane,MONOTOPIC MEMBRANE PROTEINS,Cryo-Electron Microscopy (EM)
2022,8A1D,Monotopic/peripheral,TRANSMEMBRANE PROTEINS:BETA-BARREL,Cryo-Electron Microscopy (EM)
2022,7QAM,Peptides,TRANSMEMBRANE PROTEINS:ALPHA-HELICAL,Nuclear Magnetic Resonance (NMR)

